Construction of a Calibrated Probabilistic Classification Catalog: Application to 50k Variable Sources in the All-Sky Automated Survey

With growing data volumes from synoptic surveys, astronomers must become more abstracted from the discovery and introspection processes. Given the scarcity of follow-up resources, there is a particularly sharp onus on the frameworks that replace these human roles to provide accurate and well-calibrated probabilistic classification catalogs. Such catalogs inform the subsequent follow-up, allowing consumers to optimize the selection of specific sources for further study and permitting rigorous treatment of purities and efficiencies for population studies. Here, we describe a process to produce a probabilistic classification catalog of variability with machine learning from a multi-epoch photometric survey. In addition to producing accurate classifications, we show how to estimate calibrated class probabilities, and motivate the importance of probability calibration. We also introduce a methodology for feature-based anomaly detection, which allows discovery of objects in the survey that do not fit within the predefined class taxonomy. Finally, we apply these methods to sources observed by the All Sky Automated Survey (ASAS), and unveil the Machine-learned ASAS Classification Catalog (MACC), which is a 28-class probabilistic classification catalog of 50,124 ASAS sources. We estimate that MACC achieves a sub-20% classification error rate, and demonstrate that the class posterior probabilities are reasonably calibrated. MACC classifications compare favorably to the classifications of several previous domain-specific ASAS papers and to the ASAS Catalog of Variable Stars, which had classified only 24% of those sources into one of 12 science classes. The MACC is publicly available at http://www.bigmacc.info.

==> P_half_ACVS_followup.dat <==
dotAstro_ID,Class,P_Class,P,P_ACVS
215156,Mira,0.680421049806897,186.650471810015,381.698104
215158,Beta_Persei,0.626101920156315,1.27655300511152,2.5545
215163,W_Ursae_Maj,0.966104996607047,0.233290261493043,0.46658
215164,Delta_Scuti,0.89703448003158,0.120600728831967,0.241204
215175,W_Ursae_Maj,0.98626068010086,0.163287373700271,0.326576
215184,W_Ursae_Maj,0.995287444995046,0.132708127529449,0.265418
215188,W_Ursae_Maj,0.588135573732531,0.52733075619671,1.05465
215200,W_Ursae_Maj,0.798168469015,0.144131531416857,0.28826
215201,Semireg_PV,0.458239216613458,85.8007672414844,172
215222,W_Ursae_Maj,0.940718410379884,0.191590507390232,0.38318
215224,W_Ursae_Maj,0.849613276620854,0.138855333064551,0.277709
215244,W_Ursae_Maj,0.996576976465938,0.164663010528833,0.329324
215246,W_Ursae_Maj,0.947093178523935,0.183625652900376,0.36725
215287,W_Ursae_Maj,0.987350900419009,0.149998360875737,0.299992
215291,W_Ursae_Maj,0.684385984919967,0.47546180095623,0.95095
215297,W_Ursae_Maj,0.869625349366833,0.182177241951543,0.36436
215309,W_Ursae_Maj,0.97407033130173,0.160408868507679,0.320823
215311,W_Ursae_Maj,0.995160660455473,0.200600850753380,0.401198
215314,W_Ursae_Maj,0.978654326741695,0.210447639819704,0.420896
215325,W_Ursae_Maj,0.91768561377027,0.297418262227621,0.59483
215330,W_Ursae_Maj,0.974609484338167,0.191928887356951,0.38384
215334,W_Ursae_Maj,0.882665160441059,0.206806975241488,0.41361
215341,W_Ursae_Maj,0.992728397481312,0.14485108688962,0.289702
215354,W_Ursae_Maj,0.887316350040166,0.163215186181081,0.326428
215358,Beta_Lyrae,0.756067309482246,0.857042229889974,1.7141
215369,Mira,0.999609465539616,278.67896446708,599
215378,W_Ursae_Maj,0.976751327176606,0.207350162490579,0.41469
215395,W_Ursae_Maj,0.955699509138032,0.156830223009277,0.31367
215418,W_Ursae_Maj,0.974946450584135,0.234046846831588,0.46808
215420,Beta_Lyrae,0.518095854321389,0.350540070531744,0.7011
215423,W_Ursae_Maj,0.875622806446034,0.508186555489136,1.01637
215424,W_Ursae_Maj,0.78349784722373,0.201332341116877,0.40266
215425,W_Ursae_Maj,0.99395556770421,0.134945194246040,0.269896
215431,W_Ursae_Maj,0.43810562004021,0.310812860012261,0.62162
215438,Beta_Persei,0.600609205062187,2.70680835279964,5.414
215445,W_Ursae_Maj,0.511067612185429,0.324592672111948,0.64918
215451,Mira,0.998621545521256,313.828192211203,619
215454,Beta_Lyrae,0.732996658005362,0.464242246521489,0.92846
215463,W_Ursae_Maj,0.964145356770842,0.211200694831416,0.4224
215497,Beta_Lyrae,0.72203216860762,0.459817336817310,0.91962
215501,Beta_Persei,0.986655384808792,3.48840436475501,6.975
215510,Beta_Lyrae,0.78023884604272,2.04616385258445,4.0922
215532,Beta_Lyrae,0.382507880257658,0.418133591919207,0.83623
215534,Beta_Persei,0.843074150899342,0.820250390225521,1.64048
215537,MultiMode_Cepheid,0.306237531964075,0.865766012827143,1.731
215555,W_Ursae_Maj,0.986831056831137,0.150843680381712,0.301682
215567,Delta_Scuti,0.717399049335867,0.123268892346136,0.246539
215580,W_Ursae_Maj,0.976483076050067,0.2733556639385,0.54671
215588,W_Ursae_Maj,0.912819150398722,0.149569439427754,0.299138
215589,W_Ursae_Maj,0.983413937161333,0.136683080567287,0.273367
215590,W_Ursae_Maj,0.99136324761124,0.233128007495008,0.46625
215595,W_Ursae_Maj,0.95609977429392,0.244404993561486,0.48881
215602,W_Ursae_Maj,0.687697824602034,0.214858475459608,0.4297
215610,W_Ursae_Maj,0.986061076611223,0.187515193587324,0.37503
215616,W_Ursae_Maj,0.960310557483643,0.179616311346415,0.359237
215627,W_Ursae_Maj,0.966508626388748,0.167711270606597,0.335422
215630,W_Ursae_Maj,0.897104383325669,0.231443552651368,0.462887
215641,Beta_Persei,0.985019421252348,0.545679679225383,1.091347
215657,W_Ursae_Maj,0.90639426145881,0.172785026783881,0.345571
215666,Beta_Persei,0.972824409578103,0.508881282958222,1.01777
215678,W_Ursae_Maj,0.994119873055181,0.170111915294936,0.34022
215679,W_Ursae_Maj,0.96358254983609,0.271633353285444,0.54326
215691,Beta_Persei,0.786946937936948,0.879096920480036,1.7581
215694,W_Ursae_Maj,0.96127451226336,0.219648112946947,0.439297
215702,W_Ursae_Maj,0.83590650095214,0.145710413576826,0.291417
215709,W_Ursae_Maj,0.771095688910542,0.338519695236177,0.67704
215713,W_Ursae_Maj,0.646656792184187,7.27710617197422,14.55
215716,W_Ursae_Maj,0.80663059932047,0.209486009996611,0.41897
215717,W_Ursae_Maj,0.557133627744631,0.171245935284595,0.342493
215719,W_Ursae_Maj,0.996120941309496,0.146136122367536,0.292275
215730,W_Ursae_Maj,0.664783344651977,0.352219782160626,0.70443
215743,W_Ursae_Maj,0.90300231297196,0.279669322705499,0.55933
215745,W_Ursae_Maj,0.916042990671316,0.158371493641587,0.31674
215760,W_Ursae_Maj,0.920435253358589,0.175424883360980,0.350845
215767,W_Ursae_Maj,0.681317880455293,0.293308236537498,0.58662
215786,Beta_Lyrae,0.428826810870566,0.358306775835432,0.71662
215795,Beta_Persei,0.642811081884352,4.03478641881506,8.07
215823,W_Ursae_Maj,0.829125825245666,0.154044191334898,0.308087
215828,Beta_Persei,0.993705971136152,1.20518618460468,2.4106
215830,W_Ursae_Maj,0.914503000080001,0.247160004859828,0.49432
215840,W_Ursae_Maj,0.97096397486368,0.171156941664671,0.34232
215842,W_Ursae_Maj,0.986000901219248,0.222710947091137,0.44542
215844,W_Ursae_Maj,0.913757276620652,0.233349084677501,0.46669
215848,W_Ursae_Maj,0.909129011389078,0.142018197520733,0.284032
215850,Beta_Persei,0.97034742134677,1.34342040200773,2.68717
215852,W_Ursae_Maj,0.992831599717883,0.195775254887291,0.391546
215858,Beta_Persei,0.232903570819592,0.0916678739230175,0.176614
215862,W_Ursae_Maj,0.95783286422061,0.186131499130855,0.37226
215868,SARG_B,0.352826980792509,4.68006705748475,9.365
215870,Beta_Persei,0.556298308798722,0.222797901874429,0.44559
215871,Beta_Lyrae,0.2459784515504,0.289876955291087,0.57969
215872,Beta_Persei,0.808055980733776,0.892930128932871,1.7859
215897,Beta_Persei,0.364863701955353,0.890561926158496,1.7809
215903,W_Ursae_Maj,0.969596828406643,0.162373199313922,0.32474
215904,W_Ursae_Maj,0.70206687654733,0.129277120419072,0.258555
215907,W_Ursae_Maj,0.954361696194853,0.189959420226076,0.37992
215920,W_Ursae_Maj,0.920257799615326,0.168168079365322,0.336335
215922,Beta_Persei,0.85049626002835,0.962512135529265,1.9251
215930,W_Ursae_Maj,0.932378799745098,0.202514890614271,0.40504
215933,Delta_Scuti,0.697179638781477,0.146774842249482,0.293548
215934,SARG_A,0.407785174668467,0.844052772055267,1.6884
215935,W_Ursae_Maj,0.991091064162018,0.198331477709488,0.39666
215950,Beta_Persei,0.910284922889884,1.4620179350077,2.924109
215958,W_Ursae_Maj,0.96109032734026,0.237802787059647,0.475611
215962,W_Ursae_Maj,0.983148730697722,0.211451756535385,0.4229
215966,W_Ursae_Maj,0.943731131357275,0.430588771664751,0.86119
215967,Beta_Persei,0.993108722862761,1.11292794876677,2.225825
215976,W_Ursae_Maj,0.57544924503556,0.21507985893167,0.430156
216000,Beta_Persei,0.892999478057826,1.03269990609145,2.0654
216004,W_Ursae_Maj,0.970625871571034,0.154484839849555,0.308971
216010,W_Ursae_Maj,0.960048401913334,0.176438316895891,0.35288
216023,Beta_Persei,0.93152591040899,1.08009450389752,2.160234
216028,W_Ursae_Maj,0.973755019838988,0.19536658983778,0.390734
216039,PopII_Cepheid,0.260331140912104,90.452917947445,181
216043,Beta_Lyrae,0.688841298154835,0.344942175148209,0.68986
216047,W_Ursae_Maj,0.989167132117853,0.142338913254062,0.284678
216048,W_Ursae_Maj,0.97326311559338,0.154704721129897,0.309407
216049,W_Ursae_Maj,0.911177301015901,0.162373584881370,0.324747
216076,W_Ursae_Maj,0.854691561801067,0.141333037739125,0.282666
216105,W_Ursae_Maj,0.710885108732984,0.168985534425563,0.337971
216106,W_Ursae_Maj,0.98987918822022,0.208981154373834,0.41796
216110,W_Ursae_Maj,0.995917190560605,0.133565674010151,0.26713
216141,Beta_Persei,0.976212975454987,2.31734899754654,4.635
216152,W_Ursae_Maj,0.979458432636451,0.117363102831586,0.234724
216157,W_Ursae_Maj,0.975419146463686,0.182978347737771,0.36595
216171,W_Ursae_Maj,0.916104208852681,0.198504836145287,0.39699
216184,Beta_Persei,0.953206028809649,0.658498333826106,1.317
216188,W_Ursae_Maj,0.967240647853257,0.189127739361302,0.378259
216189,W_Ursae_Maj,0.929362589972898,0.197269422270784,0.394532
216195,W_Ursae_Maj,0.962295537349958,0.141459791500453,0.282927
216202,W_Ursae_Maj,0.933958939869411,0.158425838793422,0.316849
216204,W_Ursae_Maj,0.954320748518386,0.175542944708669,0.351084
216218,W_Ursae_Maj,0.990667516165942,0.15330699988999,0.306617
216221,W_Ursae_Maj,0.992400140477938,0.215863892579613,0.43173
216224,RR_Lyrae_FO,0.538289465234337,0.282453059621967,0.564901
216231,W_Ursae_Maj,0.885230524893014,0.145405486185578,0.290812
216236,Beta_Persei,0.59239366887498,1.88968740912686,3.779304
216252,W_Ursae_Maj,0.93385436656794,0.236242548226872,0.472488
216254,W_Ursae_Maj,0.992096531889612,0.193823843581501,0.38764
216258,Beta_Persei,0.736569840990273,1.37002759989617,2.7397
216266,W_Ursae_Maj,0.986635791419975,0.212117403944484,0.42424
216273,Beta_Persei,0.985206145817765,1.13524219622144,2.2702
216281,W_Ursae_Maj,0.90001281950411,0.170853911679868,0.341711
216286,Delta_Scuti,0.922370104279394,0.184997738421009,0.369999
216294,W_Ursae_Maj,0.991741190791376,0.147480806241693,0.29496
216298,W_Ursae_Maj,0.993238473161875,0.146011461554178,0.29202
216299,W_Ursae_Maj,0.746811843603241,0.310116852691698,0.620231
216305,W_Ursae_Maj,0.539548701036145,0.315758014352944,0.63152
216323,Beta_Persei,0.936435938296782,1.19193866532634,2.3838
216325,Beta_Persei,0.833382165325825,0.635168233075822,1.27037

